A Sentence Simplification System for Improving Relation Extraction

In this demo paper, we present a text simplification approach that is directed at improving the performance of state-of-the-art Open Relation Extraction (RE) systems. As syntactically complex sentences often pose a challenge for current Open RE approaches, we have developed a simplification framework that performs a pre-processing step by taking a single sentence as input and using a set of syntactic-based transformation rules to create a textual input that is easier to process for subsequently applied Open RE systems.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2016.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2016.dot	Microsoft Word template file for Coling 2016
coling2016.pdf	PDF file for Coling 2016
coling2016.sty	LaTeX style file for Coling 2016
coling2016.tex	LaTeX sample file for Coling 2016

